Calibration of Radio Interferometers Using a Sparse DoA Estimation Framework

The calibration of modern radio interferometers is a significant challenge, specifically at low frequencies. In this perspective, we propose a novel iterative calibration algorithm, which employs the popular sparse representation framework, in the regime where the propagation conditions shift dissimilarly the directions of the sources. More precisely, our algorithm is designed to estimate the apparent directions of the calibration sources, their powers, the directional and undirectional complex gains of the array elements and their noise powers, with a reasonable computational complexity. Numerical simulations reveal that the proposed scheme is statistically efficient at low SNR and even with additional non-calibration sources at unknown directions.

==> resultats.txt <==
	N		crl1		crl2		crsigma1	crsigma2	crnoise		cramp		crphase		algol1		algol2		algosigma1	algosigma2	algonoise		algoamp		algophase
   2.0480000e+03   1.2081539e-05   1.6620159e-05   1.9045676e-02   2.4225563e-02   5.4647073e-04   8.4442064e-02   1.8105191e-01   1.4390423e-05   1.9403487e-05   3.0169197e-02   3.3349829e-02   5.9283760e-04   8.5091161e-02   2.1525440e-01
   4.0960000e+03   6.0407693e-06   8.3100794e-06   9.5228380e-03   1.2112782e-02   2.7323537e-04   4.2221032e-02   9.0525957e-02   6.1909180e-06   8.3093027e-06   1.0616060e-02   1.2928882e-02   2.6247803e-04   4.5516201e-02   1.0115973e-01
   8.1920000e+03   3.0203846e-06   4.1550397e-06   4.7614190e-03   6.0563909e-03   1.3661768e-04   2.1110516e-02   4.5262978e-02   3.0185326e-06   4.1621732e-06   3.6856536e-03   5.6805840e-03   1.3197472e-04   1.7864870e-02   4.8000000e-02
   1.6384000e+04   1.5101923e-06   2.0775199e-06   2.3807095e-03   3.0281954e-03   6.8308842e-05   1.0555258e-02   2.2631489e-02   1.3565474e-06   1.8860108e-06   2.0843239e-03   2.6810760e-03   5.7354099e-05   1.0809865e-02   2.4000000e-02
   3.2768000e+04   7.5509616e-07   1.0387599e-06   1.1903548e-03   1.5140977e-03   3.4154421e-05   5.2776290e-03   1.1315745e-02   6.7314825e-07   9.9971705e-07   8.8505606e-04   1.3697283e-03   3.2796911e-05   5.6048086e-03   1.2000000e-02
   6.5536000e+04   3.7754808e-07   5.1937996e-07   5.9517738e-04   7.5704886e-04   1.7077210e-05   2.6388145e-03   5.6578723e-03   3.5909952e-07   4.8793061e-07   4.6298004e-04   6.2448862e-04   1.8734966e-05   2.3793736e-03   6.0000000e-03
   1.3107200e+05   1.8877404e-07   2.5968998e-07   2.9758869e-04   3.7852443e-04   8.5386052e-06   1.3194073e-03   2.8289361e-03   1.9486578e-07   3.1504252e-07   2.4429284e-04   2.9104245e-04   8.7704829e-06   1.2526100e-03   2.4433603e-03
   2.6214400e+05   9.4387020e-08   1.2984499e-07   1.4879434e-04   1.8926221e-04   4.2693026e-06   6.5970363e-04   1.4144681e-03   9.1836464e-08   1.4000000e-07   1.3077391e-04   1.7425933e-04   3.9050687e-06   6.9435429e-04   1.2634349e-03


==> resultats_2.txt <==
	N		crl		algol		crg		algog		crnoise		algonoise	crsigma		algosigma
   2.0480000e+03   1.4350849e-05   1.7896955e-05   2.4135816e-01   2.7304142e-01   8.4442064e-02   8.5091161e-02   1.4183644e-02   1.9458121e-02
   4.0960000e+03   7.1754243e-06   7.2501103e-06   1.2067908e-01   1.3334176e-01   4.2221032e-02   4.5516201e-02   7.0918224e-03   7.5572657e-03
   8.1920000e+03   3.5877121e-06   3.5903529e-06   6.0339540e-02   5.9877155e-02   2.1110516e-02   1.7864870e-02   3.5459112e-03   3.4275089e-03
   1.6384000e+04   1.7938561e-06   1.6212791e-06   3.0169770e-02   3.1645332e-02   1.0555258e-02   1.0809865e-02   1.7729556e-03   1.5683981e-03
   3.2768000e+04   8.9692803e-07   8.3643265e-07   1.5084885e-02   1.6004371e-02   5.2776290e-03   5.6048086e-03   8.8647778e-04   8.0275740e-04
   6.5536000e+04   4.4846402e-07   4.2351506e-07   7.5424425e-03   7.6176124e-03   2.6388145e-03   2.3793736e-03   4.4323889e-04   3.8759833e-04
   1.3107200e+05   2.2423201e-07   2.5495415e-07   3.7712213e-03   3.3599730e-03   1.3194073e-03   1.2526100e-03   2.2161945e-04   1.9133549e-04
   2.6214400e+05   1.1211601e-07   1.1591823e-07   1.8856107e-03   1.7798084e-03   6.5970363e-04   6.9435429e-04   1.1080972e-04   1.0201485e-04

